Decentralized Frequency Control using Packet-based Energy Coordination

This paper presents a novel frequency-responsive control scheme for demand-side resources, such as electric water heaters. A frequency-dependent control law is designed to provide damping from distributed energy resources (DERs) in a fully decentralized fashion. This local control policy represents a frequency-dependent threshold for each DER that ensures that the aggregate response provides damping during frequency deviations. The proposed decentralized policy is based on an adaptation of a packet-based DER coordination scheme where each device send requests for energy access (also called an "energy packet") to an aggregator. The number of previously accepted active packets can then be used a-priori to form an online estimate of the aggregate damping capability of the DER fleet in a dynamic power system. A simple two-area power system is used to illustrate and validate performance of the decentralized control policy and the accuracy of the online damping estimating for a fleet of 400,000 DERs.

==> Old files/citation-279494042.txt <==
Di Somma, Marialaura & Yan, Bing & Luh, Peter & Bianco, Nicola & Graditi, G. & Naso, Vincenzo & Mongibello, Luigi. (2015). Multi-objective operational optimization of a Distributed Energy System for a large-scale utility customer. Applied Thermal Engineering. 101. 

==> Old files/citation-328982803.txt <==
Nandanoori, Sai Pushpak & Kundu, Soumya & Vrabie, Draguna & Kalsi, Karan & Lian, Jianming. (2018). Prioritized Threshold Allocation for Distributed Frequency Response. 237-244. 10.1109/CCTA.2018.8511411. 
